New Bounds For Distributed Mean Estimation and Variance Reduction

We consider the problem of distributed mean estimation (DME), in which $n$ machines are each given a local $d$-dimensional vector $x_v \in \mathbb{R}^d$, and must cooperate to estimate the mean of their inputs $\mu = \frac 1n\sum_{v = 1}^n x_v$, while minimizing total communication cost. DME is a fundamental construct in distributed machine learning, and there has been considerable work on variants of this problem, especially in the context of distributed variance reduction for stochastic gradients in parallel SGD. Previous work typically assumes an upper bound on the norm of the input vectors, and achieves an error bound in terms of this norm. However, in many real applications, the input vectors are concentrated around the correct output $\mu$, but $\mu$ itself has large norm. In such cases, previous output error bounds perform poorly. In this paper, we show that output error bounds need not depend on input norm. We provide a method of quantization which allows distributed mean estimation to be performed with solution quality dependent only on the distance between inputs, not on input norm, and show an analogous result for distributed variance reduction. The technique is based on a new connection with lattice theory. We also provide lower bounds showing that the communication to error trade-off of our algorithms is asymptotically optimal. As the lattices achieving optimal bounds under $\ell_2$-norm can be computationally impractical, we also present an extension which leverages easy-to-use cubic lattices, and is loose only up to a logarithmic factor in $d$. We show experimentally that our method yields practical improvements for common applications, relative to prior approaches.

==> figures/figures/report.txt <==
1) True Gradient norm Experiment (1.pdf):

	Here we calculated the 2-norm of the true gradient (the gradient which we use in GD algorithm) for all epochs. The model is Resnet20 and the dataset is CIFAR-10

2) The variance experiment (2.pdf/6.pdf):
	
	In this experiment, we want to show the affect of the quantization methods on the variance of the gradient. Basically, we fixed the number of bit and calaulate the variance of the quantized vectors for QSGD and Hadamard. For LQSGD, we used the decoded vector to make sure that we use same vector as what we use during the training process.

	It should be note that we have b = 2 log(d) where b is the number of bits and d is the size of the quantized vector (here the bucket size). So by fixing the number of bits (b), we can calculate the bucket size.

	2.pdf : Here  for b = 4 the bucket size is be d = 4  
	6.pdf : Here  for b = 8 the bucket size is be d = 16  



3) variance Vs average 2-norm squared (3.pdf/4.pdf/5.pdf):

	In this experiment, we try to show the variance and the squared 2-norm of the gradient. For this goal, at each epoch, we sampled a number of gradient (one at each batch size) and then calculate the variance of these sampled vector. In addition, we have calculated the average 2-norm squared of these vectors. We have the following figures:

	3.pdf: Here you can see the result for RN20 over CIFAR-10
	4.pdf-5.pdf: When we use the traditional NN training, we use a scheduler for the learning rate. The most natural way of using the scheduler is to multiply the learning rate by 0.1 at each 81. So, we have seen different values for variance/2-norm of the gradient before and after this epoch.

==> figures/report.txt <==
1) True Gradient norm Experiment (1.pdf):

	Here we calculated the 2-norm of the true gradient (the gradient which we use in GD algorithm) for all epochs. The model is Resnet20 and the dataset is CIFAR-10

2) The variance experiment (2.pdf/6.pdf):
	
	In this experiment, we want to show the affect of the quantization methods on the variance of the gradient. Basically, we fixed the number of bit and calaulate the variance of the quantized vectors for QSGD and Hadamard. For LQSGD, we used the decoded vector to make sure that we use same vector as what we use during the training process.

	It should be note that we have b = 2 log(d) where b is the number of bits and d is the size of the quantized vector (here the bucket size). So by fixing the number of bits (b), we can calculate the bucket size.

	2.pdf : Here  for b = 4 the bucket size is be d = 4  
	6.pdf : Here  for b = 8 the bucket size is be d = 16  



3) variance Vs average 2-norm squared (3.pdf/4.pdf/5.pdf):

	In this experiment, we try to show the variance and the squared 2-norm of the gradient. For this goal, at each epoch, we sampled a number of gradient (one at each batch size) and then calculate the variance of these sampled vector. In addition, we have calculated the average 2-norm squared of these vectors. We have the following figures:

	3.pdf: Here you can see the result for RN20 over CIFAR-10
	4.pdf-5.pdf: When we use the traditional NN training, we use a scheduler for the learning rate. The most natural way of using the scheduler is to multiply the learning rate by 0.1 at each 81. So, we have seen different values for variance/2-norm of the gradient before and after this epoch.
